Learning to Catch Security Patches

Timely patching is paramount to safeguard users and maintainers against dire consequences of malicious attacks. In practice, patching is prioritized following the nature of the code change that is committed in the code repository. When such a change is labeled as being security-relevant, i.e., as fixing a vulnerability, maintainers rapidly spread the change and users are notified about the need to update to a new version of the library or of the application. Unfortunately, oftentimes, some security-relevant changes go unnoticed as they represent silent fixes of vulnerabilities. In this paper, we propose a Co-Training-based approach to catch security patches as part of an automatic monitoring service of code repositories. Leveraging different classes of features, we empirically show that such automation is feasible and can yield a precision of over 90% in identifying security patches, with an unprecedented recall of over 80%. Beyond such a benchmarking with ground truth data which demonstrates an improvement over the state-of-the-art, we confirmed that our approach can help catch security patches that were not reported as such.

==> graphs/bench_linux.csv <==
Accuracy,Precision,Recall,F-measure,
0.9193729003359462, 0.9482758620689655, 0.859375, 0.9016393442622951
0.9227323628219485, 0.9597701149425287, 0.8586118251928021, 0.9063772048846674
0.921612541993281, 0.9482758620689655, 0.8638743455497382, 0.9041095890410958
0.9137737961926092, 0.9568965517241379, 0.8430379746835444, 0.8963660834454912
0.9115341545352743, 0.9482758620689655, 0.8439897698209718, 0.8930987821380244
0.910414333706607, 0.9597701149425287, 0.835, 0.893048128342246
0.9148936170212766, 0.9511494252873564, 0.8487179487179487, 0.8970189701897019
0.9092945128779395, 0.9540229885057471, 0.836272040302267, 0.8912751677852347
0.9193729003359462, 0.9626436781609196, 0.850253807106599, 0.9029649595687331
0.9148936170212766, 0.9597701149425287, 0.8434343434343434, 0.8978494623655915
0.9204927211646137, 0.9597701149425287, 0.8542199488491049, 0.9039242219215154
0.9182530795072789, 0.9626436781609196, 0.8481012658227848, 0.901749663526245


==> graphs/bench_whole.csv <==
;accuracy; precision; recall
1;0,86980198;0,956944444;0,748099891
15.9;0,957425743;0,963888889;0,920424403
30.8;0,931683168;0,973611111;0,854878049
45.7;0,942574257;0,956944444;0,890180879
60.6;0,903465347;0,958333333;0,807017544
75.5;0,933168317;0,941666667;0,879377432
90.4;0,951980198;0,968055556;0,904020752
105.3;0,957920792;0,968055556;0,91831357
120.2;0,93960396;0,954166667;0,885309278
135.1;0,955445545;0,9625;0,916666667
;;;
;;;
;;;
;;;
;accuracy; precision; recall
1;0,944552529;0,943089431;0,843636364
3;0,947470817;0,943089431;0,852941176
5;0,951361868;0,951219512;0,860294118
7;0,947470817;0,943089431;0,852941176
9;0,938715953;0,947154472;0,823321555
11;0,946498054;0,947154472;0,847272727
13;0,946498054;0,930894309;0,857677903
15;0,947470817;0,93495935;0,858208955
;;;
;;;
;;;
;;;
;accuracy; precision; recall
10;0,9193729;0,948275862;0,859375
20;0,922732363;0,959770115;0,858611825
30;0,921612542;0,948275862;0,863874346
40;0,913773796;0,956896552;0,843037975
50;0,911534155;0,948275862;0,84398977
60;0,910414334;0,959770115;0,835
70;0,914893617;0,951149425;0,848717949
80;0,909294513;0,954022989;0,83627204
90;0,9193729;0,962643678;0,850253807
100;0,914893617;0,959770115;0,843434343
110;0,920492721;0,959770115;0,854219949
120;0,91825308;0,962643678;0,848101266

==> graphs/bench_wireshark.csv <==
'Accuracy', 'precision', 'recall', 'f1'
0.9445525291828794, 0.943089430894309, 0.8436363636363636, 0.890595009596929
0.9474708171206225, 0.943089430894309, 0.8529411764705882, 0.8957528957528959
0.9513618677042801, 0.9512195121951219, 0.8602941176470589, 0.9034749034749036
0.9474708171206225, 0.943089430894309, 0.8529411764705882, 0.8957528957528959
0.938715953307393, 0.9471544715447154, 0.823321554770318, 0.8809073724007561
0.9464980544747081, 0.9471544715447154, 0.8472727272727273, 0.8944337811900192
0.9464980544747081, 0.9308943089430894, 0.8576779026217228, 0.8927875243664718
0.9474708171206225, 0.9349593495934959, 0.8582089552238806, 0.8949416342412452



==> graphs/csv_hours.csv <==
Vulnerability patches, Other patches
12,51
0,0
0,0
57,0
0,48
51,0
51,57
51,66
39,66
24,45
9,45
0,9
0,63
0,12
0,69
6,48
12,3
0,3
0,21
42,60
6,42
18,18
57,9
0,27
0,0
3,51
15,60
33,3
21,3
45,24
36,9
39,66
24,6
0,54
21,54
6,0
24,54
33,12
0,42
18,3
0,0
15,0
6,54
48,0
0,24
12,0
12,54
39,6
21,0
3,3
3,69
51,15
0,15
48,69
0,6
0,45
9,39
39,12
15,12
6,9
60,0
15,3
18,36
3,60
57,36
3,36
6,12
36,33
6,6
30,45
0,12
45,57
9,66
36,0
3,9
0,6
33,24
0,6
0,69
3,0
0,33
12,48
57,12
0,36
12,0
48,24
6,51
0,0
0,15
0,69
54,15
6,60
42,3
24,9
69,42
0,63
39,15
0,63
33,21
51,0
63,51
0,45
66,0
30,30
18,45
0,69
0,3
9,63
21,0
69,39
15,3
30,42
3,6
0,21
54,24
27,21
12,60
0,18
0,18
9,36
0,33
6,39
3,63
69,63
12,9
0,3
21,69
0,0
0,39
0,3
39,45
3,27
27,21
6,0
6,0
45,0
0,60
21,9
54,0
0,0
69,24
0,54
3,6
9,0
6,12
60,0
57,3
21,24
24,66
24,42
45,57
0,15
3,24
0,24
33,3
0,0
0,63
15,51
57,48
24,63
0,0
0,6
54,60
66,51
9,66
54,33
33,6
0,42
30,6
18,18
60,12
12,12
63,21
30,0
42,6
39,0
24,27
6,0
30,0
63,51
0,9
0,0
0,9
6,66
0,9
0,21
0,42
3,42
0,0
18,15
0,0
21,3
60,54
21,39
57,0
21,15
63,45
54,24
21,36
0,30
3,15
45,54
63,27
0,27
0,18
12,60
0,0
0,63
36,0
39,3
21,3
9,6
21,15
60,12
54,3
42,60
3,21
45,30
9,0
0,21
51,30
15,6
45,48
0,0
0,0
9,18
69,57
15,54
36,66
0,0
36,18
0,33
9,0
0,0
33,63
24,39
30,30
0,30
18,42
0,9
39,0
9,0
33,48
18,3
15,9
0,3
54,57
6,9
54,6
39,12
9,51
36,51
0,57
18,0
9,54
54,60
6,3
60,60
0,18
15,0
6,0
54,63
6,57
60,3
42,3
0,42
54,12
42,51
54,15
54,15
39,0
0,3
54,3
24,21
0,54
54,63
54,63
39,27
42,45
27,42
0,54
0,54
60,54
60,54
0,48
9,48
3,48
69,45
18,0
54,63
45,51
12,51
9,51
66,51
3,51
0,51
69,51
15,27
15,15
15,60
51,27
33,51
21,63
60,54
54,6
39,60
0,0
21,54
60,0
27,0
51,0
6,0
0,18
3,66
54,0
0,0
3,69
51,0
3,3
24,51
0,51
0,39
15,3
3,3
0,42
6,69
27,57
39,0
18,18
21,0
3,0
3,18
51,54
0,63
9,63
3,42
6,0
45,0
42,57
48,60
66,0
63,0
36,0
21,0
51,15
39,0
15,0
54,51
3,57
3,0
12,69
21,6
18,6
36,6
12,0
21,6
0,36
0,0
15,3
33,45
0,39
21,45
27,48
60,0
0,66
18,6
21,69
9,6
3,0
9,0
51,0
0,12
12,0
27,0
18,0
42,30
39,0
27,0
33,6
51,0
60,69
3,33
66,63
0,60
69,0
9,9
21,0
69,3
27,9
63,63
0,0
0,0
0,9
42,0
60,33
9,63
60,9
9,66
57,33
15,0
0,0
12,0
12,0
0,9
18,51
0,12
24,66
15,60
51,0
3,42
15,3
60,9
69,66
0,42
3,0
30,48
63,6
0,27
30,45
0,18
57,3
12,12
12,42
0,27
66,30
0,27
0,0
21,63
3,18
42,39
60,0
3,36
51,63
51,66
0,3
0,0
0,60
3,42
42,12
6,0
0,0
15,42
0,66
30,0
39,66
39,0
30,36
0,0
15,42
0,36
39,3
36,0
0,21
36,6
0,45
27,15
0,0
57,0
66,51
63,51
0,0
0,69
33,51
0,0
54,36
0,6
60,0
48,51
0,3
0,66
12,3
12,0
6,3
51,51
27,60
3,54
57,18
57,57
57,66
57,51
3,9
57,66
57,48
57,3
57,39
0,66
0,0
54,0
57,0
18,42
63,15
57,21
69,63
57,18
6,0
57,0
15,36
57,30
0,0
57,33
57,3
0,0
57,30
6,27
57,30
6,0
39,30
36,45
48,27
18,3
66,6
69,0
3,54
3,3
3,60
0,0
27,0
33,0
48,33
48,66
3,6
63,9
48,12
69,12
69,12
0,9
0,3
12,6
0,33
69,3
69,0
3,3
0,27
12,3
0,18
24,0
18,9
0,0
57,0
57,0
57,63
3,36
0,57
18,15
0,0
30,12
42,0
36,3
9,0
15,48
51,0
36,0
18,3
3,27
30,69
0,30
39,27
39,6
9,51
9,3
6,30
27,0
60,0
9,6
3,3
3,3
3,51
3,18
3,54
69,57
3,27
0,3
45,54
3,6
6,45
57,0
0,27
0,45
0,0
45,18
18,33
0,48
0,54
0,54
39,0
39,3
0,0
63,18
63,0
63,0
63,0
3,0
3,0
63,18
63,30
63,48
0,30
6,27
6,0
12,0
6,66
6,48
18,57
3,69
9,12
6,63
6,24
60,60
27,57
3,69
48,9
63,9
63,48
63,33
9,48
60,12
42,63
42,60
9,9
0,57
54,54
3,3
3,24
60,27
30,51
3,60
0,30
36,42
0,30
0,3
0,21
0,39
0,33
57,54
0,9
0,30
33,27
33,51
33,39
33,30
36,21
0,69
0,27
27,12
27,15
39,3
51,54
0,54
0,51
6,69
60,48
51,3
51,15
51,3
51,3
51,12
51,0
51,3
0,33
51,30
9,60
9,69
51,9
51,66
33,45
0,60
15,24
21,51
6,51
69,15
9,12
3,30
0,0
54,6
12,36
12,27
0,39
30,18
66,42
0,9
30,66
51,60
51,54
63,51
57,54
60,0
33,21
66,36
24,12
12,42
12,69
63,27
6,60
0,33
6,51
57,15
36,9
69,30
12,45
57,21
24,45
3,60
27,36
60,21
0,30
33,18
54,63
6,0
30,69
0,15
12,30
42,66
21,24
15,18
24,3
24,9
0,54
0,45
54,69
63,6
54,6
69,18
6,30
24,69
30,39
3,9
48,36
15,9
57,12
3,69
3,21
60,6
15,33
18,24
6,9
54,66
0,3
24,27
45,15
24,66
24,3
24,66
3,60
0,3
57,15
0,36
0,36
45,36
6,6
3,33
51,27
3,24
39,39
0,6
0,51
0,36
39,9
57,21
3,48
24,36
39,6
0,63
6,66
57,66
57,30
39,42
3,24
6,36
39,63
60,39
69,33
0,27
69,66
39,63
0,45
54,9
0,27
48,12
0,9
60,39
0,42
0,66
39,18
15,54
45,15
0,24
36,51
51,54
48,12
0,39
3,42
0,27
9,21
15,24
3,15
3,39
0,27
6,12
6,30
6,27
39,27
0,3
6,33
6,0
6,63
36,57
0,30
15,33
33,9
48,30
0,3
39,36
0,63
21,51
69,18
0,21
0,60
30,15
69,24
36,30
18,45
30,48
18,6
69,9
69,9
3,51
69,63
48,24
30,66
6,66
45,42
60,30
54,45
3,3
69,18
0,33
24,60
24,21
21,0
0,21
3,42
0,12
3,18
6,42
18,27
12,12
12,45
0,33
24,48
30,3
54,63
0,12
48,45
60,21
9,9
24,15
33,54
6,9
54,33
69,21
69,42
66,12
21,45
21,66
6,3
51,48
63,63
24,51
21,69
0,66
0,54
39,15
45,57
33,54
3,39
39,66
0,57
3,45
33,33
39,24
0,45
0,0
0,3
9,15
51,45
51,42
51,39
51,42
57,39
6,48
3,9
39,9
48,9
0,30
0,15
42,12
15,3
3,36
0,45
0,36
21,54
15,66
45,27
0,0
3,63
69,69
69,48
0,30
0,69
0,18
12,6
24,30
27,30
66,66
3,15
66,9
0,24
6,57
12,6
30,57
0,48
3,12
30,21
39,69
39,60
30,39
3,27
3,39
15,39
36,21
36,30
69,21
42,57
3,63
60,39
60,66
12,9
12,9
12,9
0,51
60,60
3,66
54,30
57,66
57,60
0,66
3,54
0,66
54,15
51,21
48,21
48,0
12,69
60,66
15,42
0,21
51,24
0,54
48,66
0,57
3,21
0,63
3,6
69,69
0,45
0,6
0,66
0,24
3,18
21,27
63,21
69,30
6,42
9,69
54,3
69,24
63,45
0,15
0,27
6,45
0,66
0,3
9,9
9,24
66,12
27,36
0,39
15,33
9,3
12,33
45,24
30,66
36,0
33,15
6,27
12,3
0,33
3,6
33,24
15,9
51,18
42,21
0,9
0,12
0,3
15,36
60,48
0,24
0,24
60,30
15,42
0,51
45,33
6,33
54,27
0,33
0,30
63,60
21,51
18,6
36,48
9,63
66,36
60,66
63,9
66,42
51,42
48,57
60,51
60,24
27,0
0,6
27,60
0,54
63,15
24,60
0,0
15,51
69,24
0,24
36,45
3,39
3,3
0,54
36,0
0,0
0,15
0,45
0,30
0,0
0,66
0,57
0,0
0,21
0,60
0,27
0,6
0,54
0,18
0,30
0,69
0,12
0,12
0,39
0,0
0,69
0,60
0,45
0,21
0,15
0,63
0,45
0,42
0,18
0,45
0,9
0,48
0,0
0,0
0,51
0,30
0,66
0,60
0,27
0,12
0,24
3,57
0,69
0,27
0,45
0,33
0,66
9,36
6,66
33,0
21,36
0,24
18,45
0,57
3,42
33,63
0,30
0,12
0,27
0,15
9,9
69,42
51,21
51,30
9,6
3,6
51,9
48,0
48,27
15,63
30,30
6,33
0,36
21,66
33,15
39,51
21,48
39,54
39,63
21,33
21,27
42,27
51,30
27,0
45,6
27,21
0,27
66,45
0,3
15,24
45,51
39,69
9,6
6,9
60,30
30,66
45,42
33,36
33,18
69,54
45,0
66,33
66,57
39,57
51,15
69,33
33,6
66,0
39,42
30,9
66,42
66,27
45,48
42,42
39,48
0,18
69,0
63,6
12,6
12,9
0,42
42,15
0,33
0,6
0,48
3,54
0,54
57,6
0,51
0,57
69,39
24,3
0,3
0,12
15,36
12,6
0,6
0,18
15,3
15,27
60,0
0,21
0,42
9,15
42,0
15,48
0,3
45,30
63,3
21,27
36,3
0,36
45,39
30,9


==> graphs/openssldelay.csv <==
Other patches, Vulnerability patches
25,6
25,6
25,6
25,6
25,6
25,6
25,6
25,6
25,6
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
4,2
21,1
21,1
21,6
21,6
21,7
21,7
21,6
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
12,6
24,21
24,21
24,21
24,21
24,21
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
28,5
28,5
28,5
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
28,5
28,5
28,5
25,23
25,23
25,23
24,3
24,3
24,3
8,3
8,3
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
23,19
23,19
23,19
23,19
23,19
5,2
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,6
8,6
8,6
8,6
8,6
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
3,2
3,2
29,25
29,25
29,24
29,3
29,3
29,3
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
8,3
8,3
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
5,2
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,6
8,6
8,6
8,6
8,6
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
3,2
3,2
14,12
14,12
14,12
14,12
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,18
19,18
19,4
19,18
19,18
23,16
23,16
23,16
23,16
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
26,19
26,23
26,19
26,19
26,19
26,19
4,2
11,2
11,5
11,5
7,1
7,1
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,6
8,6
8,6
8,6
8,6
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
12,2
12,2
12,2
12,11
12,2
12,11
12,10
12,2
12,2
12,2
12,2
12,11
12,10
12,11
12,10
12,11
12,10
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
9,2
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
3,2
3,2
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
14,5
14,5
14,5
14,5
14,5
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,5
14,5
14,5
14,5
14,5
14,8
14,8
14,8
14,8
14,6
14,6
14,6
14,6
14,6
14,8
14,8
14,8
14,8
14,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
12,2
12,2
12,2
12,11
12,2
12,11
12,10
12,2
12,2
12,2
12,2
12,11
12,10
12,11
12,10
12,11
12,10
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
9,2
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
3,2
3,2
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,21
26,21
26,21
26,22
26,22
26,22
26,22
26,22
26,22
26,21
26,21
26,21
26,21
26,21
26,21
7,6
7,6
7,6
7,6
7,6
7,6
7,6
27,26
25,19
25,19
25,19
25,24
25,24
25,24
25,23
25,23
25,23
25,16
25,16
25,16
25,24
25,24
25,22
25,22
25,22
25,22
25,22
25,22
10,3
10,3
10,2
10,2
10,3
10,3
10,3
10,3
10,3
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,21
26,21
26,21
26,22
26,22
26,22
26,22
26,22
26,22
26,21
26,21
26,21
26,21
26,21
26,21
27,26
17,16
17,16
17,16
25,6
25,6
25,6
25,6
25,6
25,6
25,6
25,6
25,6
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
4,2
21,1
21,1
21,6
21,6
21,7
21,7
21,6
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
12,6
24,21
24,21
24,21
24,21
24,21
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
28,5
28,5
28,5
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
28,5
28,5
28,5
25,23
25,23
25,23
24,3
24,3
24,3
8,3
8,3
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
23,19
23,19
23,19
23,19
23,19
5,2
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,6
8,6
8,6
8,6
8,6
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
3,2
3,2
29,25
29,25
29,24
29,3
29,3
29,3
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
8,3
8,3
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
18,4
5,2
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,6
8,6
8,6
8,6
8,6
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
3,2
3,2
14,12
14,12
14,12
14,12
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,4
19,18
19,18
19,4
19,18
19,18
23,16
23,16
23,16
23,16
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
26,19
26,23
26,19
26,19
26,19
26,19
4,2
11,2
11,5
11,5
7,1
7,1
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
5,3
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,5
8,6
8,6
8,6
8,6
8,6
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,5
15,5
15,5
15,5
15,5
15,8
15,8
15,8
15,8
15,6
15,6
15,6
15,6
15,6
15,8
15,8
15,8
15,8
15,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
12,2
12,2
12,2
12,11
12,2
12,11
12,10
12,2
12,2
12,2
12,2
12,11
12,10
12,11
12,10
12,11
12,10
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
9,2
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
3,2
3,2
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,8
22,5
22,5
22,5
22,5
22,5
22,8
22,8
22,8
22,8
22,6
22,6
22,6
22,6
22,6
22,8
22,8
22,8
22,8
22,8
14,5
14,5
14,5
14,5
14,5
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,5
14,5
14,5
14,5
14,5
14,8
14,8
14,8
14,8
14,6
14,6
14,6
14,6
14,6
14,8
14,8
14,8
14,8
14,8
19,10
19,10
19,2
19,2
19,2
19,2
19,2
19,18
19,18
19,18
11,2
11,2
11,2
11,2
11,10
11,2
11,2
11,2
11,2
11,10
11,10
11,10
12,2
12,2
12,2
12,11
12,2
12,11
12,10
12,2
12,2
12,2
12,2
12,11
12,10
12,11
12,10
12,11
12,10
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
12,11
9,2
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
9,7
3,2
3,2
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,21
26,21
26,21
26,22
26,22
26,22
26,22
26,22
26,22
26,21
26,21
26,21
26,21
26,21
26,21
7,6
7,6
7,6
7,6
7,6
7,6
7,6
27,26
25,19
25,19
25,19
25,24
25,24
25,24
25,23
25,23
25,23
25,16
25,16
25,16
25,24
25,24
25,22
25,22
25,22
25,22
25,22
25,22
10,3
10,3
10,2
10,2
10,3
10,3
10,3
10,3
10,3
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
16,1
22,21
22,21
22,21
22,21
22,21
22,21
22,21
22,21
26,21
26,21
26,22
26,22
26,22
26,22
26,22
26,22
26,21
26,21
26,21
26,21
26,21
26,21
27,26
17,16
17,16

